A novel soft-aided bit-marking decoder for product codes

We introduce a novel soft-aided hard-decision decoder for product codes adopting bit marking via updated reliabilities at each decoding iteration. Gains up to 0.8 dB vs. standard iterative bounded distance decoding and up to 0.3 dB vs. our previously proposed bit-marking decoder are demonstrated.

==> Figures/DistMapEbNo295ch_r=0.78.txt <==
5680.00
5520.00
5360.00
5200.00
5040.00
4880.00
4720.00
4640.00
4480.00


==> Figures/DistMapEbNo295ch_r=0.87.txt <==
4880.00
4720.00
4640.00
4560.00
4400.00
4320.00
4240.00
4080.00


==> Figures/DistMapEbNo_BCHn=255test.tikz <==
% This file was created by matlab2tikz.
%
%The latest updates can be retrieved from
%  http://www.mathworks.com/matlabcentral/fileexchange/22022-matlab2tikz-matlab2tikz
%where you can also make suggestions and rate matlab2tikz.
%
\definecolor{mycolor1}{rgb}{1.00000,0.00000,1.00000}%
\definecolor{mycolor2}{rgb}{1.00000,0.60000,0.70000}%
\definecolor{mycolor3}{rgb}{0.00000,1.00000,1.00000}%
%
\begin{tikzpicture}

\begin{axis}[%
width=4.65in,
height=3.603in,
at={(0.78in,0.486in)},
scale only axis,
xmin=3.5,
xmax=5.5,
ymode=log,
ymin=1e-10,
ymax=0.1,
yminorticks=true,
axis background/.style={fill=white},
xmajorgrids,
ymajorgrids,
yminorgrids,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\addplot [color=blue, line width=1.5pt, mark=square, mark options={solid, blue}]
  table[row sep=crcr]{%
4.09684128727424	0.0186322018171951\\
4.19684128727424	0.0167351762048984\\
4.29684128727424	0.0150685387160589\\
4.39684128727424	0.0132208819873602\\
4.49684128727424	0.0111606939654418\\
4.59684128727424	0.00895099875702456\\
4.69684128727424	0.00647152535844961\\
4.79684128727424	0.00354545613697239\\
4.89684128727424	0.000723201624621418\\
4.99684128727424	3.58250667243857e-05\\
5.09684128727424	6.16749668215983e-07\\
5.19684128727424	4.98015458001003e-09\\
5.29684128727424	0\\
5.39684128727424	0\\
5.49684128727424	0\\
};
\addlegendentry{iBDD}

\addplot [color=mycolor1, line width=1.5pt, mark=square, mark options={solid, mycolor1}]
  table[row sep=crcr]{%
4.09684128727424	0.0173662926069221\\
4.19684128727424	0.0138892876525271\\
4.29684128727424	0.0102422926769489\\
4.39684128727424	0.00538208364699498\\
4.49684128727424	0.00100024509374836\\
4.59684128727424	8.31568074788607e-05\\
4.69684128727424	7.81999402956069e-07\\
4.79684128727424	3.85166577178319e-09\\
4.89684128727424	0\\
4.99684128727424	0\\
5.09684128727424	0\\
5.19684128727424	0\\
5.29684128727424	0\\
5.39684128727424	0\\
};
\addlegendentry{SABM}

\addplot [color=mycolor2, line width=1.5pt, mark=square, mark options={solid, mycolor2}]
  table[row sep=crcr]{%
3.39684128727424	0.0351557220636894\\
3.49684128727424	0.032829957458728\\
3.59684128727424	0.0312758880271704\\
3.69684128727424	0.0289893384219464\\
3.79684128727424	0.0263360235289998\\
3.89684128727424	0.0237651651756797\\
3.99684128727424	0.0194737487088811\\
4.09684128727424	0.0153251868839831\\
4.19684128727424	0.00842142119360655\\
4.29684128727424	0.00157385199838938\\
4.39684128727424	5.06474029346528e-05\\
4.49684128727424	1.78271286267877e-07\\
4.59684128727424	0\\
4.69684128727424	0\\
4.79684128727424	0\\
4.89684128727424	0\\
};
\addlegendentry{SABM-SR}

\addplot [color=mycolor3, line width=1.5pt, mark=square, mark options={solid, mycolor3}]
  table[row sep=crcr]{%
3.59684128727424	0.0312911188529613\\
3.69684128727424	0.0287666532448662\\
3.79684128727424	0.0261735613872306\\
3.89684128727424	0.0234108296423382\\
3.99684128727424	0.0192174506748831\\
4.09684128727424	0.0140303916247965\\
4.19684128727424	0.00621347665482047\\
4.29684128727424	0.000631247702246109\\
4.39684128727424	5.08212909956577e-06\\
4.49684128727424	1.58443523793808e-09\\
4.59684128727424	0\\
};
\addlegendentry{SABM-SR-ST}

\end{axis}

\begin{axis}[%
width=6in,
height=4.421in,
at={(0in,0in)},
scale only axis,
xmin=0,
xmax=1,
ymin=0,
ymax=1,
axis line style={draw=none},
ticks=none,
axis x line*=bottom,
axis y line*=left,
legend style={legend cell align=left, align=left, draw=white!15!black}
]
\end{axis}
\end{tikzpicture}%

==> Figures/Dist_vs_EbNo295ch_r=0.78.txt <==
 80.00   27.47639903
160.00   24.40685711
240.00   22.61101681
320.00   21.33655121
400.00   20.34773285
480.00   19.53957196
560.00   18.85608167
640.00   18.26382839
720.00   17.74125816
800.00   17.27365292
880.00   16.85051411
960.00   16.46408946
1040.00   16.10849778
1120.00   15.77916473
1200.00   15.47245501
1280.00   15.18545466
1360.00   14.91576789
1440.00   14.66141222
1520.00   14.42073488
1600.00   14.19232412
1680.00   13.97498970
1760.00   13.76769525
1840.00   13.56954904
1920.00   13.37977591
2000.00   13.19768144
2080.00   13.02268052
2160.00   12.85422158
2240.00   12.69183386
2320.00   12.53509683
2400.00   12.38361694
2480.00   12.23705662
2560.00   12.09510452
2640.00   11.95746939
2720.00   11.82389899
2800.00   11.69416095
2880.00   11.56803110
2960.00   11.44531270
3040.00   11.32583502
3120.00   11.20941796
3200.00   11.09590658
3280.00   10.98516383
3360.00   10.87705587
3440.00   10.77145310
3520.00   10.66824034
3600.00   10.56731862
3680.00   10.46858211
3760.00   10.37193389
3840.00   10.27728602
3920.00   10.18456363
4000.00   10.09368477
4080.00   10.00457331
4160.00    9.91716063
4240.00    9.83138638
4320.00    9.74719093
4400.00    9.66451066
4480.00    9.58329097
4560.00    9.50348018
4640.00    9.42503807
4720.00    9.34791020
4800.00    9.27205152
4880.00    9.19742009
4960.00    9.12397737
5040.00    9.05169184
5120.00    8.98051941
5200.00    8.91042558
5280.00    8.84137743
5360.00    8.77334479
5440.00    8.70630381
5520.00    8.64021823
5600.00    8.57506058
5680.00    8.51080455
5760.00    8.44742492
5840.00    8.38490510
5920.00    8.32321506
6000.00    8.26233177
6080.00    8.20223388
6160.00    8.14290087
6240.00    8.08431648
6320.00    8.02646274
6400.00    7.96931687
6480.00    7.91286128
6560.00    7.85707906
6640.00    7.80195387
6720.00    7.74747563
6800.00    7.69362554
6880.00    7.64038692
6960.00    7.58774563
7040.00    7.53568803
7120.00    7.48420096
7200.00    7.43327761
7280.00    7.38290110
7360.00    7.33305809
7440.00    7.28373706
7520.00    7.23492685
7600.00    7.18661666
7680.00    7.13880076
7760.00    7.09146663
7840.00    7.04460206
7920.00    6.99819752
8000.00    6.95224378
8080.00    6.90673188
8160.00    6.86165523
8240.00    6.81700801
8320.00    6.77277725
8400.00    6.72895499
8480.00    6.68553350
8560.00    6.64250526
8640.00    6.59986296
8720.00    6.55760444
8800.00    6.51571951
8880.00    6.47419975
8960.00    6.43303862
9040.00    6.39222975
9120.00    6.35176694
9200.00    6.31164417
9280.00    6.27186184
9360.00    6.23240803
9440.00    6.19327702
9520.00    6.15446338
9600.00    6.11596181
9680.00    6.07776713
9760.00    6.03987444
9840.00    6.00228477
9920.00    5.96498721
10000.00    5.92797706
10080.00    5.89124975
10160.00    5.85480083
10240.00    5.81862592
10320.00    5.78272077
10400.00    5.74708655
10480.00    5.71171459
10560.00    5.67660018
10640.00    5.64173943
10720.00    5.60712856
10800.00    5.57276385
10880.00    5.53864167
10960.00    5.50476173
11040.00    5.47111996
11120.00    5.43771030
11200.00    5.40452941
11280.00    5.37157407
11360.00    5.33884107
11440.00    5.30632732
11520.00    5.27403002
11600.00    5.24195141
11680.00    5.21008306
11760.00    5.17842211
11840.00    5.14696575
11920.00    5.11571123
12000.00    5.08465585
12080.00    5.05379698
12160.00    5.02313414
12240.00    4.99266618
12320.00    4.96238710
12400.00    4.93229445
12480.00    4.90238585
12560.00    4.87265895
12640.00    4.84311144
12720.00    4.81374108
12800.00    4.78454859
12880.00    4.75553138
12960.00    4.72668477
13040.00    4.69800667
13120.00    4.66949501
13200.00    4.64114779
13280.00    4.61296302
13360.00    4.58493875
13440.00    4.55707600
13520.00    4.52937240
13600.00    4.50182366
13680.00    4.47442797
13760.00    4.44718355
13840.00    4.42008864
13920.00    4.39314153
14000.00    4.36634053
14080.00    4.33968609
14160.00    4.31317761
14240.00    4.28681034
14320.00    4.26058270
14400.00    4.23449312
14480.00    4.20854010
14560.00    4.18272212
14640.00    4.15703772
14720.00    4.13148599
14800.00    4.10606956
14880.00    4.08078240
14960.00    4.05562315
15040.00    4.03059043
15120.00    4.00568291
15200.00    3.98089928
15280.00    3.95623823
15360.00    3.93169849
15440.00    3.90728220
15520.00    3.88298638
15600.00    3.85880816
15680.00    3.83474632
15760.00    3.81079970
15840.00    3.78696712
15920.00    3.76324746
16000.00    3.73963956
16080.00    3.71614283
16160.00    3.69276014
16240.00    3.66948593
16320.00    3.64631914
16400.00    3.62325873
16480.00    3.60030366
16560.00    3.57745292
16640.00    3.55470551
16720.00    3.53206044
16800.00    3.50951866
16880.00    3.48708023
16960.00    3.46474126
17040.00    3.44250080
17120.00    3.42035795
17200.00    3.39831179
17280.00    3.37636144
17360.00    3.35450600
17440.00    3.33274462
17520.00    3.31107914
17600.00    3.28950809
17680.00    3.26802855
17760.00    3.24663969
17840.00    3.22534070
17920.00    3.20413079
18000.00    3.18300916
18080.00    3.16197503
18160.00    3.14102764
18240.00    3.12016910
18320.00    3.09939762
18400.00    3.07871062
18480.00    3.05810737
18560.00    3.03758715
18640.00    3.01714925
18720.00    2.99679297
18800.00    2.97651761
18880.00    2.95632249
18960.00    2.93620943
19040.00    2.91617741
19120.00    2.89622364
19200.00    2.87634744
19280.00    2.85654819
19360.00    2.83682524
19440.00    2.81717798
19520.00    2.79760578
19600.00    2.77810804
19680.00    2.75868572
19760.00    2.73933965
19840.00    2.72006624
19920.00    2.70086491
20000.00    2.68173507


==> Figures/Dist_vs_EbNo295ch_r=0.87.txt <==
 80.00   27.00215253
160.00   23.93261061
240.00   22.13677032
320.00   20.86230471
400.00   19.87348635
480.00   19.06532546
560.00   18.38183517
640.00   17.78958189
720.00   17.26701166
800.00   16.79940642
880.00   16.37626761
960.00   15.98984296
1040.00   15.63425128
1120.00   15.30491823
1200.00   14.99820851
1280.00   14.71120817
1360.00   14.44152139
1440.00   14.18716572
1520.00   13.94648838
1600.00   13.71807762
1680.00   13.50074320
1760.00   13.29344875
1840.00   13.09530254
1920.00   12.90552941
2000.00   12.72343494
2080.00   12.54843402
2160.00   12.37997508
2240.00   12.21758736
2320.00   12.06085033
2400.00   11.90937044
2480.00   11.76281012
2560.00   11.62085802
2640.00   11.48322289
2720.00   11.34965249
2800.00   11.21991445
2880.00   11.09378461
2960.00   10.97106620
3040.00   10.85158852
3120.00   10.73517146
3200.00   10.62166008
3280.00   10.51091733
3360.00   10.40280937
3440.00   10.29720660
3520.00   10.19399384
3600.00   10.09307212
3680.00    9.99433561
3760.00    9.89768739
3840.00    9.80303952
3920.00    9.71031713
4000.00    9.61943827
4080.00    9.53032681
4160.00    9.44291413
4240.00    9.35713988
4320.00    9.27294443
4400.00    9.19026416
4480.00    9.10904447
4560.00    9.02923368
4640.00    8.95079157
4720.00    8.87366370
4800.00    8.79780502
4880.00    8.72317359
4960.00    8.64973087
5040.00    8.57744534
5120.00    8.50627291
5200.00    8.43617908
5280.00    8.36713093
5360.00    8.29909829
5440.00    8.23205731
5520.00    8.16597173
5600.00    8.10081409
5680.00    8.03655805
5760.00    7.97317842
5840.00    7.91065860
5920.00    7.84896856
6000.00    7.78808527
6080.00    7.72798738
6160.00    7.66865437
6240.00    7.61006998
6320.00    7.55221624
6400.00    7.49507037
6480.00    7.43861478
6560.00    7.38283256
6640.00    7.32770737
6720.00    7.27322913
6800.00    7.21937904
6880.00    7.16614042
6960.00    7.11349913
7040.00    7.06144153
7120.00    7.00995446
7200.00    6.95903111
7280.00    6.90865460
7360.00    6.85881159
7440.00    6.80949056
7520.00    6.76068035
7600.00    6.71237016
7680.00    6.66455426
7760.00    6.61722013
7840.00    6.57035556
7920.00    6.52395102
8000.00    6.47799728
8080.00    6.43248538
8160.00    6.38740874
8240.00    6.34276151
8320.00    6.29853075
8400.00    6.25470849
8480.00    6.21128700
8560.00    6.16825876
8640.00    6.12561646
8720.00    6.08335794
8800.00    6.04147301
8880.00    5.99995325
8960.00    5.95879212
9040.00    5.91798325
9120.00    5.87752044
9200.00    5.83739767
9280.00    5.79761534
9360.00    5.75816153
9440.00    5.71903052
9520.00    5.68021688
9600.00    5.64171531
9680.00    5.60352063
9760.00    5.56562794
9840.00    5.52803827
9920.00    5.49074071
10000.00    5.45373056
10080.00    5.41700325
10160.00    5.38055433
10240.00    5.34437942
10320.00    5.30847427
10400.00    5.27284005
10480.00    5.23746809
10560.00    5.20235368
10640.00    5.16749293
10720.00    5.13288206
10800.00    5.09851735
10880.00    5.06439517
10960.00    5.03051524
11040.00    4.99687346
11120.00    4.96346380
11200.00    4.93028292
11280.00    4.89732757
11360.00    4.86459457
11440.00    4.83208082
11520.00    4.79978352
11600.00    4.76770491
11680.00    4.73583656
11760.00    4.70417561
11840.00    4.67271925
11920.00    4.64146473
12000.00    4.61040935
12080.00    4.57955048
12160.00    4.54888764
12240.00    4.51841968
12320.00    4.48814060
12400.00    4.45804795
12480.00    4.42813935
12560.00    4.39841245
12640.00    4.36886495
12720.00    4.33949458
12800.00    4.31030209
12880.00    4.28128488
12960.00    4.25243827
13040.00    4.22376017
13120.00    4.19524851
13200.00    4.16690129
13280.00    4.13871652
13360.00    4.11069225
13440.00    4.08282950
13520.00    4.05512590
13600.00    4.02757716
13680.00    4.00018147
13760.00    3.97293705
13840.00    3.94584214
13920.00    3.91889503
14000.00    3.89209404
14080.00    3.86543959
14160.00    3.83893111
14240.00    3.81256384
14320.00    3.78633620
14400.00    3.76024662
14480.00    3.73429360
14560.00    3.70847562
14640.00    3.68279122
14720.00    3.65723949
14800.00    3.63182306
14880.00    3.60653590
14960.00    3.58137665
15040.00    3.55634393
15120.00    3.53143641
15200.00    3.50665278
15280.00    3.48199173
15360.00    3.45745199
15440.00    3.43303570
15520.00    3.40873988
15600.00    3.38456166
15680.00    3.36049982
15760.00    3.33655320
15840.00    3.31272063
15920.00    3.28900096
16000.00    3.26539306


==> Figures/Dist_vs_EbNo_PinPoint295ch_r=0.78.txt <==
12720.00    4.81374108
14160.00    4.31317761
15120.00    4.00568291
17440.00    3.33274462


==> Figures/Dist_vs_EbNo_PinPoint295ch_r=0.87.txt <==
10720.00    5.13288206
11680.00    4.73583656
12320.00    4.48814060
13680.00    4.00018147


==> Figures/Dist_vs_EbNo_PinPoint5ch_r=0.78.txt <==
12000.00    5.93740947
12000.00    5.93740947
12000.00    5.93740947
12000.00    5.93740947


==> Figures/Dist_vs_EbNo_PinPoint_295ch_r=0.78.txt <==
11920.00    5.11571123
12000.00    5.08465585
12000.00    5.08465585
12000.00    5.08465585

